Pathway Testing in Metabolomics with Globaltest, Allowing Post Hoc Choice of Pathways

The Globaltest is a powerful test for the global null hypothesis that there is no association between a group of features and a response of interest, which is popular in pathway testing in metabolomics. Evaluating multiple pathways, however, requires multiple testing correction. In this paper, we propose a multiple testing method, based on closed testing, specifically designed for the Globaltest. The proposed method controls the family-wise error rate simultaneously over all possible feature sets, and therefore allows post hoc inference, i.e. the researcher may choose the pathway database after seeing the data without jeopardizing error control. To circumvent the exponential computation time of closed testing, we derive a novel shortcut that allows exact closed testing to be performed on the scale of metabolomics data. An R package ctgt is available on CRAN. We illustrate the shortcut on several metabolomics data examples.

==> A.csv <==
%% LaTeX2e file `A.csv'
%% generated by the `filecontents' environment
%% from source `Untitled' on 2021/01/25.
%%
unsure, reject, accept, time, iterations
58,529,173,49,0
29,558,173,4255,1000
16,571,173,10240,2000
15,571,174,17040,3000
13,573,174,25474,4000
11,575,174,35173,5000
10,576,174,46473,6000
8,578,174,61329,7000
5,581,174,76994,8000
4,582,174,94291,9000
4,582,174,113375,10000
2,584,174,133618,11000
2,584,174,154308,12000
2,584,174,175712,13000
1,585,174,198435,14000
1,585,174,220656,15000
1,585,174,243243,16000
0,586,174,264740,17000
0,586,174,350000,18000
 


==> Pathway Testings in Metabolomics with Globaltest, Allowing Post Hoc Choice of Pathways (2)/A.csv <==
%% LaTeX2e file `A.csv'
%% generated by the `filecontents' environment
%% from source `Untitled' on 2021/01/25.
%%
unsure, reject, accept, time, iterations
58,529,173,49,0
29,558,173,4255,1000
16,571,173,10240,2000
15,571,174,17040,3000
13,573,174,25474,4000
11,575,174,35173,5000
10,576,174,46473,6000
8,578,174,61329,7000
5,581,174,76994,8000
4,582,174,94291,9000
4,582,174,113375,10000
2,584,174,133618,11000
2,584,174,154308,12000
2,584,174,175712,13000
1,585,174,198435,14000
1,585,174,220656,15000
1,585,174,243243,16000
0,586,174,264740,17000
0,586,174,350000,18000
 

